Deep Residual Learning in the JPEG Transform Domain

We introduce a general method of performing Residual Network inference and learning in the JPEG transform domain that allows the network to consume compressed images as input. Our formulation leverages the linearity of the JPEG transform to redefine convolution and batch normalization with a tune-able numerical approximation for ReLu. The result is mathematically equivalent to the spatial domain network up to the ReLu approximation accuracy. A formulation for image classification and a model conversion algorithm for spatial domain networks are given as examples of the method. We show that the sparsity of the JPEG format allows for faster processing of images with little to no penalty in the network accuracy.

==> plots/data/CIFAR100_relu_accuracy.csv <==
Spatial, ASM, APX
0.38770400000000005, 0.028511004522442818, 0.021187998354434967
0.38770400000000005, 0.04224500060081482, 0.03251300007104874
0.38770400000000005, 0.0719589963555336, 0.05246701091527939
0.38770400000000005, 0.11431298404932022, 0.08289499580860138
0.38770400000000005, 0.17091600596904755, 0.12201204150915146
0.38770400000000005, 0.2358810305595398, 0.1821099817752838
0.38770400000000005, 0.2907869815826416, 0.24683500826358795
0.38770400000000005, 0.33355003595352173, 0.3126530945301056
0.38770400000000005, 0.35875195264816284, 0.34837204217910767
0.38770400000000005, 0.3743648827075958, 0.3700009882450104
0.38770400000000005, 0.3821179270744324, 0.3813890218734741
0.38770400000000005, 0.3855651021003723, 0.38590604066848755
0.38770400000000005, 0.3870389461517334, 0.3877289593219757
0.38770400000000005, 0.3876100182533264, 0.38784608244895935
0.38770400000000005, 0.38769200444221497, 0.38769200444221497


==> plots/data/CIFAR100_relu_training.csv <==
Spatial, ASM, APX
0.38375, 0.1978899985551834, 0.18126000463962555
0.38375, 0.25641998648643494, 0.2582799792289734
0.38375, 0.29986000061035156, 0.3050000071525574
0.38375, 0.32446998357772827, 0.33258000016212463
0.38375, 0.34317001700401306, 0.35148999094963074
0.38375, 0.35694998502731323, 0.36820995807647705
0.38375, 0.3684000074863434, 0.38540002703666687
0.38375, 0.3816799521446228, 0.3857400119304657
0.38375, 0.3818100094795227, 0.3752700090408325
0.38375, 0.38989001512527466, 0.387939989566803
0.38375, 0.3857700228691101, 0.3895300030708313
0.38375, 0.3902999758720398, 0.38687998056411743
0.38375, 0.3885999917984009, 0.38639000058174133
0.38375, 0.3839299976825714, 0.3863700032234192
0.38375, 0.3861300051212311, 0.38936999440193176


==> plots/data/CIFAR10_relu_accuracy.csv <==
Spatial, ASM, APX
0.726379, 0.15846799314022064, 0.14217902719974518
0.726379, 0.17741000652313232, 0.157195046544075
0.726379, 0.22559601068496704, 0.18391501903533936
0.726379, 0.29005497694015503, 0.2235700488090515
0.726379, 0.3818310797214508, 0.2836250364780426
0.726379, 0.4848138391971588, 0.36814603209495544
0.726379, 0.5685141086578369, 0.49551400542259216
0.726379, 0.6309850811958313, 0.5889250040054321
0.726379, 0.6670951247215271, 0.6512901186943054
0.726379, 0.6929441094398499, 0.688965916633606
0.726379, 0.7095920443534851, 0.710439920425415
0.726379, 0.7190510034561157, 0.7214440107345581
0.726379, 0.7239710092544556, 0.7254037261009216
0.726379, 0.7259439826011658, 0.7267060279846191
0.726379, 0.7263758778572083, 0.7263748645782471


==> plots/data/CIFAR10_relu_training.csv <==
Spatial, ASM, APX
0.72776, 0.48462995886802673, 0.4566900134086609
0.72776, 0.5558299422264099, 0.5400300621986389
0.72776, 0.6149600148200989, 0.6055999994277954
0.72776, 0.6595499515533447, 0.6516900062561035
0.72776, 0.6862999796867371, 0.6746500134468079
0.72776, 0.694159984588623, 0.6993299722671509
0.72776, 0.7129400372505188, 0.7222698926925659
0.72776, 0.719819962978363, 0.7291499972343445
0.72776, 0.7211200594902039, 0.7297700047492981
0.72776, 0.7231199741363525, 0.7259500026702881
0.72776, 0.7296000123023987, 0.728630006313324
0.72776, 0.7300399541854858, 0.7317399978637695
0.72776, 0.7276500463485718, 0.7322199940681458
0.72776, 0.7306400537490845, 0.730009913444519
0.72776, 0.7236000299453735, 0.7270099520683289


==> plots/data/MNIST_relu_accuracy.csv <==
Spatial, ASM, APX
0.98842, 0.09840100258588791, 0.1033179983496666
0.98842, 0.16945400834083557, 0.1267389953136444
0.98842, 0.3698651194572449, 0.24187904596328735
0.98842, 0.6973899602890015, 0.44326409697532654
0.98842, 0.8957449197769165, 0.7450817823410034
0.98842, 0.9631999731063843, 0.923447847366333
0.98842, 0.9792640805244446, 0.9694758057594299
0.98842, 0.9849799871444702, 0.9839828610420227
0.98842, 0.9869071245193481, 0.9870960116386414
0.98842, 0.9878002405166626, 0.9882400035858154
0.98842, 0.9881409406661987, 0.9886267185211182
0.98842, 0.9883119463920593, 0.9887268543243408
0.98842, 0.9883678555488586, 0.988710880279541
0.98842, 0.9884229302406311, 0.9885340929031372
0.98842, 0.9884179830551147, 0.9884179830551147


==> plots/data/MNIST_relu_training.csv <==
Spatial, ASM, APX
0.9875400000000001, 0.9659301042556763, 0.9311500787734985
0.9875400000000001, 0.9693500399589539, 0.9617300033569336
0.9875400000000001, 0.980239987373352, 0.9740599393844604
0.9875400000000001, 0.9879900217056274, 0.9875600934028625
0.9875400000000001, 0.9879299998283386, 0.9904500842094421
0.9875400000000001, 0.9882300496101379, 0.9921500086784363
0.9875400000000001, 0.9884198904037476, 0.9900400042533875
0.9875400000000001, 0.9873700141906738, 0.9901800155639648
0.9875400000000001, 0.9889499545097351, 0.9898198843002319
0.9875400000000001, 0.9887899160385132, 0.9870001077651978
0.9875400000000001, 0.9892199635505676, 0.988290011882782
0.9875400000000001, 0.9879299998283386, 0.9864799380302429
0.9875400000000001, 0.9885400533676147, 0.9889300465583801
0.9875400000000001, 0.9855000376701355, 0.9899399876594543
0.9875400000000001, 0.9884600639343262, 0.9882300496101379


==> plots/data/model_conversion.csv <==
,MNIST,CIFAR10,CIFAR100
Average Spatial Accuracy,0.9881829999999998,0.7253580000000001,0.38506300000000004
Average JPEG Accuracy,0.9881859999999998,0.7253489999999999,0.385062
Deviation,2.9999999999752447e-06,9.000000000147779e-06,1.0000000000287557e-06


==> plots/data/relu_blocks.csv <==
ASM (ours),APX
0.351330280720293,0.370587906224728
0.304883404178619,0.339589755077958
0.250888954913914,0.303201176722944
0.183227186731398,0.259644525761902
0.133206807076111,0.224467879328728
0.087671215625405,0.185548062829822
0.056020900195502,0.147140650034249
0.038041077943556,0.114263159455061
0.019215256675147,0.075466101892516
0.011677978458144,0.05492251554165
0.006982008791193,0.038950518101715
0.003444718584642,0.024361371224523
0.001145424387555,0.011425326326424
0.00024486728348,0.003880036611981
1.33567197207896E-07,9.73571013530972E-08


==> plots/data/relu_blocks_8.csv <==
ASM (ours),APX
0.38088214755654337,0.3901312614172697
0.3601682037353516,0.37596409425139427
0.3380035999268293,0.3608688960522413
0.313788341152668,0.3441374413609505
0.28659089050889014,0.32569945421516894
0.25504982417970895,0.30467644028067586
0.21815610225647689,0.28035506936907767
0.174407163451612,0.25088129401803017
0.13554784586280585,0.22127281482070685
0.10108318154886364,0.1907051061272621
0.07108265247121454,0.15889840903282165
0.046322180220112204,0.1256210078135133
0.02708020796701312,0.09045732524320484
0.012329888428281992,0.05303671638742089
1.1981659654267673e-07,1.192638920464617e-07


==> plots/data/throughput.csv <==
,JPEG Training, JPEG Testing, Spatial Training, Spatial Testing
MNIST, 4.98943192227498,	19.2987381822201, 4.83365493836866,	5.01349337609419
CIFAR10, 4.70592797135485,	17.8355480269352, 4.65057019553071,	4.88444863330153
CIFAR100, 4.70259286114027,	17.8396317186929, 4.62396722578372,	4.79050114439679
